Exact Conic Programming Reformulations of Two-Stage Adjustable Robust Linear Programs with New Quadratic Decision Rules

In this paper we introduce a new parameterized Quadratic Decision Rule (QDR), a generalisation of the commonly employed Affine Decision Rule (ADR), for two-stage linear adjustable robust optimization problems with ellipsoidal uncertainty and show that (affinely parameterized) linear adjustable robust optimization problems with QDRs are numerically tractable by presenting exact semi-definite program (SDP) and second order cone program (SOCP) reformulations. Under these QDRs, we also establish that exact conic program reformulations also hold for two-stage linear ARO problems, containing also adjustable variables in their objective functions. We then show via numerical experiments on lot-sizing problems with uncertain demand that adjustable robust linear optimization problems with QDRs improve upon the ADRs in their performance both in the worst-case sense and after simulated realization of the uncertain demand relative to the true solution.

==> README.txt <==
pzccal README
~~~~~~~~~~~~~~

:Date:      2011-03-28
:Copyright: © 2011 Günter Milde <milde@users.berlios.de>

:Licence:   This work may be distributed and/or modified under the
            conditions of the `LaTeX Project Public License`_, either
            version 1.3 of this license or (at your option) any later version.

:Abstract: Set up the Zapf Chancery font as script (calligraphic) math
           alphabet.

           **Obsoleted by the urwchancal_ package.**


Versions
========

:0.1:  2011-02-03  first published version
:0.2:  2011-03-28  documentation update: deprecated by urwchancal_

Introduction
============

The `pzccal` package sets up the Zapf Chancery font (pzcmi7t) as
script (calligraphic) math alphabet ``\mathpzc``. It provides options
to scale the font and to configure the alias command name. By default,
`pzccal` overwrites the predefined math alphabet command ``\mathcal``.

The urwchancal_ package (developed independently and published less
than a month after pzcal.sty) provides not only a style file but also
virtual fonts solving problems with accents and spacing.  Like
`pzcal`, it provides both lowercase and capital Latin math script
letters. It is highly recommended to use ``urwchancal.sty`` instead of
``pzcal.sty``.

Files
=====

====================  =====================================
README.txt            Requirements, Installation, Usage
README.html           browser friendly README

pzccal.sty            literate source (LaTeX package)
pzccal.sty.txt        literate source (Documentation)
pzccal.sty.pdf        literate source (Documentation, PDF)
pzccal.sty.html       literate source (Documentation, HTML)

pzccal-test.tex       Test example (source)
pzccal-test.pdf       Test example (PDF output)
====================  =====================================

The bidirectional text <-> code converter PyLit_ can convert between
``pzccal.sty`` and ``pzccal.sty.txt``.

The Python Docutils_ and pdflatex were used to generate the HTML and PDF
documentation from the reStructuredText_ sources.


Requirements
============

This package uses fonts from the PSNFSS bundle.
It also requires kvoptions_.


Installation
============

* Unpack pzccal.zip (preferably in a TDS_ documentation folder).

* Make sure LaTeX can find pzccal.sty:

  Copy/Move/Link it to a suitable place in the TDS_ and run ``texhash``
  or place it in the current working directory (e.g. for testing).


Usage
=====

It is highly recommended to use urwchancal_::

  \usepackage{urwchancal}

instead of ::

  \usepackage{pzccal}

Option descriptions in the literate source.


.. References
   ==========

.. _LaTeX Project Public License: http://www.latex-project.org/lppl.txt
.. _PyLit: http://pylit.berlios.de
.. _reStructuredText: http://docutils.sourceforge.net/rst.html
.. _Docutils: http://docutils.sourceforge.net/rst.html

.. _kvoptions: http://mirror.ctan.org/help/Catalogue/entries/kvoptions.html
.. _urwchancal: http://mirror.ctan.org/help/Catalogue/entries/urwchancal.html

.. _TDS: http://www.tex.ac.uk/cgi-bin/texfaq2html?label=tds


==> manifest.txt <==
% Copyright 2007-2019 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



==> pzccal/README.txt <==
pzccal README
~~~~~~~~~~~~~~

:Date:      2011-03-28
:Copyright: © 2011 Günter Milde <milde@users.berlios.de>

:Licence:   This work may be distributed and/or modified under the
            conditions of the `LaTeX Project Public License`_, either
            version 1.3 of this license or (at your option) any later version.

:Abstract: Set up the Zapf Chancery font as script (calligraphic) math
           alphabet.

           **Obsoleted by the urwchancal_ package.**


Versions
========

:0.1:  2011-02-03  first published version
:0.2:  2011-03-28  documentation update: deprecated by urwchancal_

Introduction
============

The `pzccal` package sets up the Zapf Chancery font (pzcmi7t) as
script (calligraphic) math alphabet ``\mathpzc``. It provides options
to scale the font and to configure the alias command name. By default,
`pzccal` overwrites the predefined math alphabet command ``\mathcal``.

The urwchancal_ package (developed independently and published less
than a month after pzcal.sty) provides not only a style file but also
virtual fonts solving problems with accents and spacing.  Like
`pzcal`, it provides both lowercase and capital Latin math script
letters. It is highly recommended to use ``urwchancal.sty`` instead of
``pzcal.sty``.

Files
=====

====================  =====================================
README.txt            Requirements, Installation, Usage
README.html           browser friendly README

pzccal.sty            literate source (LaTeX package)
pzccal.sty.txt        literate source (Documentation)
pzccal.sty.pdf        literate source (Documentation, PDF)
pzccal.sty.html       literate source (Documentation, HTML)

pzccal-test.tex       Test example (source)
pzccal-test.pdf       Test example (PDF output)
====================  =====================================

The bidirectional text <-> code converter PyLit_ can convert between
``pzccal.sty`` and ``pzccal.sty.txt``.

The Python Docutils_ and pdflatex were used to generate the HTML and PDF
documentation from the reStructuredText_ sources.


Requirements
============

This package uses fonts from the PSNFSS bundle.
It also requires kvoptions_.


Installation
============

* Unpack pzccal.zip (preferably in a TDS_ documentation folder).

* Make sure LaTeX can find pzccal.sty:

  Copy/Move/Link it to a suitable place in the TDS_ and run ``texhash``
  or place it in the current working directory (e.g. for testing).


Usage
=====

It is highly recommended to use urwchancal_::

  \usepackage{urwchancal}

instead of ::

  \usepackage{pzccal}

Option descriptions in the literate source.


.. References
   ==========

.. _LaTeX Project Public License: http://www.latex-project.org/lppl.txt
.. _PyLit: http://pylit.berlios.de
.. _reStructuredText: http://docutils.sourceforge.net/rst.html
.. _Docutils: http://docutils.sourceforge.net/rst.html

.. _kvoptions: http://mirror.ctan.org/help/Catalogue/entries/kvoptions.html
.. _urwchancal: http://mirror.ctan.org/help/Catalogue/entries/urwchancal.html

.. _TDS: http://www.tex.ac.uk/cgi-bin/texfaq2html?label=tds


==> pzccal/pzccal/README.txt <==
pzccal README
~~~~~~~~~~~~~~

:Date:      2011-03-28
:Copyright: © 2011 Günter Milde <milde@users.berlios.de>

:Licence:   This work may be distributed and/or modified under the
            conditions of the `LaTeX Project Public License`_, either
            version 1.3 of this license or (at your option) any later version.

:Abstract: Set up the Zapf Chancery font as script (calligraphic) math
           alphabet.

           **Obsoleted by the urwchancal_ package.**


Versions
========

:0.1:  2011-02-03  first published version
:0.2:  2011-03-28  documentation update: deprecated by urwchancal_

Introduction
============

The `pzccal` package sets up the Zapf Chancery font (pzcmi7t) as
script (calligraphic) math alphabet ``\mathpzc``. It provides options
to scale the font and to configure the alias command name. By default,
`pzccal` overwrites the predefined math alphabet command ``\mathcal``.

The urwchancal_ package (developed independently and published less
than a month after pzcal.sty) provides not only a style file but also
virtual fonts solving problems with accents and spacing.  Like
`pzcal`, it provides both lowercase and capital Latin math script
letters. It is highly recommended to use ``urwchancal.sty`` instead of
``pzcal.sty``.

Files
=====

====================  =====================================
README.txt            Requirements, Installation, Usage
README.html           browser friendly README

pzccal.sty            literate source (LaTeX package)
pzccal.sty.txt        literate source (Documentation)
pzccal.sty.pdf        literate source (Documentation, PDF)
pzccal.sty.html       literate source (Documentation, HTML)

pzccal-test.tex       Test example (source)
pzccal-test.pdf       Test example (PDF output)
====================  =====================================

The bidirectional text <-> code converter PyLit_ can convert between
``pzccal.sty`` and ``pzccal.sty.txt``.

The Python Docutils_ and pdflatex were used to generate the HTML and PDF
documentation from the reStructuredText_ sources.


Requirements
============

This package uses fonts from the PSNFSS bundle.
It also requires kvoptions_.


Installation
============

* Unpack pzccal.zip (preferably in a TDS_ documentation folder).

* Make sure LaTeX can find pzccal.sty:

  Copy/Move/Link it to a suitable place in the TDS_ and run ``texhash``
  or place it in the current working directory (e.g. for testing).


Usage
=====

It is highly recommended to use urwchancal_::

  \usepackage{urwchancal}

instead of ::

  \usepackage{pzccal}

Option descriptions in the literate source.


.. References
   ==========

.. _LaTeX Project Public License: http://www.latex-project.org/lppl.txt
.. _PyLit: http://pylit.berlios.de
.. _reStructuredText: http://docutils.sourceforge.net/rst.html
.. _Docutils: http://docutils.sourceforge.net/rst.html

.. _kvoptions: http://mirror.ctan.org/help/Catalogue/entries/kvoptions.html
.. _urwchancal: http://mirror.ctan.org/help/Catalogue/entries/urwchancal.html

.. _TDS: http://www.tex.ac.uk/cgi-bin/texfaq2html?label=tds

